End-to-End Voice Intent Recognition for Spontaneous Human-Drone Interaction with Naive Users

Voice control offers an intuitive alternative to manual drone piloting, yet most existing systems rely on rigid command vocabularies that fail to handle the spontaneous, disfluent speech of naive users. This paper addresses this gap by proposing an End-to-End Spoken Language Understanding architecture for real-time human-drone interaction in French. Our model combines a frozen Self-Supervised Learning acoustic encoder with a lightweight LSTM-based classification head, augmented by a cross-modal knowledge distillation objective that aligns acoustic representations with semantic embeddings from a text teacher, without requiring transcription at inference time. We evaluate our approach on VoiceStick, a novel French corpus of spontaneous speech collected during real teleoperation sessions with 29 nonexpert dyads. On simple voice commands, our best configuration achieves 93% accuracy at 7 ms inference latency, outperforming cascade baselines (79%, 202 ms) with a 29x speedup. On the full spontaneous speech test set, our architecture reaches 82% accuracy, with crossmodal distillation consistently improving robustness across all configurations. These results demonstrate that End-to-End architectures are not only feasible but preferable for spontaneous voice-guided UAV teleoperation, combining semantic robustness, low latency, and calibrated confidence.

==> kde_correct.dat <==
x density
0.000000000000000000e+00 1.518708997439613801e-11
5.025125628140703592e-03 3.547386657736565398e-11
1.005025125628140718e-02 8.140051159261077880e-11
1.507537688442210991e-02 1.834987724861612153e-10
2.010050251256281437e-02 4.063776340343408305e-10
2.512562814070351883e-02 8.841392725051401261e-10
3.015075376884421982e-02 1.889774539200985031e-09
3.517587939698492427e-02 3.968281938055882606e-09
4.020100502512562873e-02 8.186603428203884436e-09
4.522613065326633319e-02 1.659281192543560830e-08
5.025125628140703765e-02 3.304140166714025202e-08
5.527638190954774211e-02 6.464388801031918772e-08
6.030150753768843963e-02 1.242614867972116533e-07
6.532663316582915103e-02 2.346911154963698442e-07
7.035175879396984855e-02 4.355323086329256672e-07
7.537688442211055995e-02 7.941859865102566087e-07
8.040201005025125747e-02 1.423045703206371164e-06
8.542713567839195499e-02 2.505702201390585779e-06
9.045226130653266639e-02 4.335868837878281472e-06
9.547738693467336391e-02 7.373680990220747891e-06
1.005025125628140753e-01 1.232489988287547519e-05
1.055276381909547728e-01 2.024916323432140693e-05
1.105527638190954842e-01 3.270350511154773043e-05
1.155778894472361817e-01 5.192659931954965316e-05
1.206030150753768793e-01 8.106724550420561662e-05
1.256281407035175768e-01 1.244572690814042576e-04
1.306532663316583021e-01 1.879241741194829769e-04
1.356783919597989996e-01 2.791327878338315080e-04
1.407035175879396971e-01 4.079383618835885758e-04
1.457286432160803946e-01 5.867271616528059366e-04
1.507537688442211199e-01 8.307158477617193225e-04
1.557788944723618174e-01 1.158179463293957734e-03
1.608040201005025149e-01 1.590580942935707455e-03
1.658291457286432125e-01 2.152583501959050728e-03
1.708542713567839100e-01 2.871940714093790953e-03
1.758793969849246352e-01 3.779275785072904164e-03
1.809045226130653328e-01 4.907778178286948366e-03
1.859296482412060303e-01 6.292857822142926445e-03
1.909547738693467278e-01 7.971799630764431904e-03
1.959798994974874531e-01 9.983449733274292123e-03
2.010050251256281506e-01 1.236793752436090785e-02
2.060301507537688481e-01 1.516639581876928246e-02
2.110552763819095456e-01 1.842059077311961404e-02
2.160804020100502432e-01 2.217232391347562920e-02
2.211055276381909684e-01 2.646243380167000170e-02
2.261306532663316660e-01 3.132921860981760509e-02
2.311557788944723635e-01 3.680613476672132262e-02
2.361809045226130610e-01 4.291870665251228123e-02
2.412060301507537585e-01 4.968070508187269474e-02
2.462311557788944838e-01 5.708980489761729393e-02
2.512562814070351536e-01 6.512309175156813512e-02
2.562814070351758788e-01 7.373292593869100464e-02
2.613065326633166041e-01 8.284375642008481866e-02
2.663316582914572739e-01 9.235048525083729143e-02
2.713567839195979992e-01 1.021188969463227153e-01
2.763819095477387244e-01 1.119884900454113097e-01
2.814070351758793942e-01 1.217777979430493124e-01
2.864321608040201195e-01 1.312919972586287787e-01
2.914572864321607892e-01 1.403323189170000984e-01
2.964824120603015145e-01 1.487065458178085386e-01
3.015075376884422398e-01 1.562397399066996206e-01
3.065326633165829096e-01 1.627843132052862185e-01
3.115577889447236348e-01 1.682286434883977777e-01
3.165829145728643046e-01 1.725036159233487021e-01
3.216080402010050299e-01 1.755867102190033779e-01
3.266331658291457551e-01 1.775035033453946087e-01
3.316582914572864249e-01 1.783266775099873191e-01
3.366834170854271502e-01 1.781727807705747735e-01
3.417085427135678199e-01 1.771970712194565201e-01
3.467336683417085452e-01 1.755867933553632854e-01
3.517587939698492705e-01 1.735532119009255969e-01
3.567839195979899403e-01 1.713226969290813362e-01
3.618090452261306655e-01 1.691271453649454970e-01
3.668341708542713353e-01 1.671940562665915619e-01
3.718592964824120606e-01 1.657366510500641599e-01
3.768844221105527859e-01 1.649445262476303964e-01
3.819095477386934556e-01 1.649754124482300521e-01
3.869346733668341809e-01 1.659486505725925876e-01
3.919597989949749062e-01 1.679409531501578623e-01
3.969849246231155759e-01 1.709848769426308424e-01
4.020100502512563012e-01 1.750701989669414815e-01
4.070351758793969710e-01 1.801480881580931337e-01
4.120603015075376963e-01 1.861376450168191476e-01
4.170854271356784215e-01 1.929340961149985656e-01
4.221105527638190913e-01 2.004177317207668785e-01
4.271356783919598166e-01 2.084626025485894485e-01
4.321608040201004863e-01 2.169440639557619344e-01
4.371859296482412116e-01 2.257444655577612036e-01
4.422110552763819369e-01 2.347565991825310838e-01
4.472361809045226066e-01 2.438848867405373488e-01
4.522613065326633319e-01 2.530446496362354636e-01
4.572864321608040017e-01 2.621600905775894330e-01
4.623115577889447270e-01 2.711617859907096140e-01
4.673366834170854522e-01 2.799845022239731418e-01
4.723618090452261220e-01 2.885660076119981321e-01
4.773869346733668473e-01 2.968472801254878335e-01
4.824120603015075170e-01 3.047741570315201098e-01
4.874371859296482423e-01 3.123001064632981438e-01
4.924623115577889676e-01 3.193894945194371005e-01
4.974874371859296374e-01 3.260205410000606707e-01
5.025125628140703071e-01 3.321871464309545385e-01
5.075376884422110324e-01 3.378989454190477471e-01
5.125628140703517577e-01 3.431792729770010708e-01
5.175879396984924830e-01 3.480611631054707500e-01
5.226130653266332082e-01 3.525819491037422426e-01
5.276381909547738225e-01 3.567774090332333503e-01
5.326633165829145478e-01 3.606766120623282612e-01
5.376884422110552730e-01 3.642986133561354478e-01
5.427135678391959983e-01 3.676518988947509170e-01
5.477386934673367236e-01 3.707370266660992564e-01
5.527638190954774489e-01 3.735523209190213523e-01
5.577889447236180631e-01 3.761018569550854118e-01
5.628140703517587884e-01 3.784044421622285714e-01
5.678391959798995137e-01 3.805019598581158013e-01
5.728643216080402389e-01 3.824653683529556369e-01
5.778894472361809642e-01 3.843968634749535540e-01
5.829145728643215785e-01 3.864271918161996111e-01
5.879396984924623037e-01 3.887077717150668743e-01
5.929648241206030290e-01 3.913980364341592688e-01
5.979899497487437543e-01 3.946491452893259866e-01
6.030150753768844796e-01 3.985858088637716512e-01
6.080402010050250938e-01 4.032883636715671738e-01
6.130653266331658191e-01 4.087773625552858503e-01
6.180904522613065444e-01 4.150028069077762449e-01
6.231155778894472697e-01 4.218397529123268375e-01
6.281407035175879949e-01 4.290914174538477677e-01
6.331658291457286092e-01 4.365001487091465515e-01
6.381909547738693345e-01 4.437657835607188295e-01
6.432160804020100597e-01 4.505700716962004471e-01
6.482412060301507850e-01 4.566050956426469520e-01
6.532663316582915103e-01 4.616030509915389213e-01
6.582914572864321245e-01 4.653644583979617000e-01
6.633165829145728498e-01 4.677819232761873947e-01
6.683417085427135751e-01 4.688569662730093235e-01
6.733668341708543004e-01 4.687081901872325873e-01
6.783919597989950256e-01 4.675700401258732208e-01
6.834170854271356399e-01 4.657825130881952935e-01
6.884422110552763652e-01 4.637732073532203625e-01
6.934673366834170904e-01 4.620338959894398911e-01
6.984924623115578157e-01 4.610942229411474913e-01
7.035175879396985410e-01 4.614950838036636638e-01
7.085427135678391553e-01 4.637637856213783216e-01
7.135678391959798805e-01 4.683922911117673338e-01
7.185929648241206058e-01 4.758189242703114719e-01
7.236180904522613311e-01 4.864130613759697908e-01
7.286432160804020564e-01 5.004617546727623267e-01
7.336683417085426706e-01 5.181570754247557531e-01
7.386934673366833959e-01 5.395832641694654486e-01
7.437185929648241212e-01 5.647034771441760137e-01
7.487437185929648464e-01 5.933468615274463120e-01
7.537688442211055717e-01 6.251976580033279385e-01
7.587939698492462970e-01 6.597887810059648306e-01
7.638190954773869112e-01 6.965026628824628752e-01
7.688442211055276365e-01 7.345819428009581209e-01
7.738693467336683618e-01 7.731518117380372646e-01
7.788944723618090871e-01 8.112545758942628638e-01
7.839195979899498123e-01 8.478954483945450038e-01
7.889447236180904266e-01 8.820969581687101435e-01
7.939698492462311519e-01 9.129579281444685224e-01
7.989949748743718771e-01 9.397119503596249590e-01
8.040201005025126024e-01 9.617798410542930387e-01
8.090452261306533277e-01 9.788107779074822767e-01
8.140703517587939420e-01 9.907076946275070739e-01
8.190954773869346672e-01 9.976339370196971590e-01
8.241206030150753925e-01 1.000000000000000000e+00
8.291457286432161178e-01 9.984311512484620454e-01
8.341708542713568431e-01 9.937186718403240304e-01
8.391959798994974573e-01 9.867590868868389986e-01
8.442211055276381826e-01 9.784869370140572009e-01
8.492462311557789079e-01 9.698072280086931229e-01
8.542713567839196331e-01 9.615336328253022424e-01
8.592964824120603584e-01 9.543378205814005977e-01
8.643216080402009727e-01 9.487140318873097389e-01
8.693467336683416979e-01 9.449613467576938319e-01
8.743718592964824232e-01 9.431841804335971968e-01
8.793969849246231485e-01 9.433095977819409006e-01
8.844221105527638738e-01 9.451182672941126350e-01
8.894472361809044880e-01 9.482844751197853084e-01
8.944723618090452133e-01 9.524197489639811831e-01
8.994974874371859386e-01 9.571144122170722746e-01
9.045226130653266639e-01 9.619718477938961065e-01
9.095477386934673891e-01 9.666313722038312184e-01
9.145728643216080034e-01 9.707772977471039733e-01
9.195979899497487287e-01 9.741338122720342163e-01
9.246231155778894539e-01 9.764474848411766050e-01
9.296482412060301792e-01 9.774612233573382047e-01
9.346733668341709045e-01 9.768850699624421763e-01
9.396984924623115187e-01 9.743700589158391656e-01
9.447236180904522440e-01 9.694912955566546975e-01
9.497487437185929693e-01 9.617453788678339555e-01
9.547738693467336946e-01 9.505653649852351395e-01
9.597989949748744198e-01 9.353538864668843322e-01
9.648241206030150341e-01 9.155321627958638020e-01
9.698492462311557594e-01 8.905999016626764408e-01
9.748743718592964846e-01 8.601989477908947856e-01
9.798994974874372099e-01 8.241723662060816968e-01
9.849246231155779352e-01 7.826106864848153544e-01
9.899497487437186605e-01 7.358783259612672323e-01
9.949748743718592747e-01 6.846155846438868320e-01
1.000000000000000000e+00 6.297147071713077304e-01


==> kde_incorrect.dat <==
x density
0.000000000000000000e+00 4.477469256596333252e-11
5.025125628140703592e-03 1.189392720089518761e-10
1.005025125628140718e-02 3.088914518321227031e-10
1.507537688442210991e-02 7.842975606377406996e-10
2.010050251256281437e-02 1.946961789642061555e-09
2.512562814070351883e-02 4.725456227861455525e-09
3.015075376884421982e-02 1.121370271971701942e-08
3.517587939698492427e-02 2.601858931716327246e-08
4.020100502512562873e-02 5.902821940651601074e-08
4.522613065326633319e-02 1.309453967984911230e-07
5.025125628140703765e-02 2.840472469037297011e-07
5.527638190954774211e-02 6.025289907154623386e-07
6.030150753768843963e-02 1.249890230109454886e-06
6.532663316582915103e-02 2.535680659987404902e-06
7.035175879396984855e-02 5.031195800260939734e-06
7.537688442211055995e-02 9.764061602243203996e-06
8.040201005025125747e-02 1.853552957829783136e-05
8.542713567839195499e-02 3.442165088280849442e-05
9.045226130653266639e-02 6.253924901175983940e-05
9.547738693467336391e-02 1.111771870942712106e-04
1.005025125628140753e-01 1.934082584532599081e-04
1.055276381909547728e-01 3.293003754430244155e-04
1.105527638190954842e-01 5.488290638964157461e-04
1.155778894472361817e-01 8.955475225650990582e-04
1.206030150753768793e-01 1.430988325877922745e-03
1.256281407035175768e-01 2.239649706400352082e-03
1.306532663316583021e-01 3.434264937635959566e-03
1.356783919597989996e-01 5.160882166466058268e-03
1.407035175879396971e-01 7.603121944690361539e-03
1.457286432160803946e-01 1.098486687418289906e-02
1.507537688442211199e-01 1.557060979674542225e-02
1.557788944723618174e-01 2.166277247823341148e-02
1.608040201005025149e-01 2.959551409849301915e-02
1.658291457286432125e-01 3.972485743399523095e-02
1.708542713567839100e-01 5.241531911448072539e-02
1.758793969849246352e-01 6.802356526528710590e-02
1.809045226130653328e-01 8.687984855772019899e-02
1.859296482412060303e-01 1.092680632265650847e-01
1.909547738693467278e-01 1.354051747701826569e-01
1.959798994974874531e-01 1.654205966811420347e-01
2.010050251256281506e-01 1.993359103492295115e-01
2.060301507537688481e-01 2.370452971143742760e-01
2.110552763819095456e-01 2.782972944586162289e-01
2.160804020100502432e-01 3.226790482604994792e-01
2.211055276381909684e-01 3.696050393708804060e-01
2.261306532663316660e-01 4.183131153191989027e-01
2.311557788944723635e-01 4.678712570095432399e-01
2.361809045226130610e-01 5.171985287770973772e-01
2.412060301507537585e-01 5.651028427149683564e-01
2.462311557788944838e-01 6.103364290467814257e-01
2.512562814070351536e-01 6.516673926189971988e-01
2.562814070351758788e-01 6.879628406697601006e-01
2.613065326633166041e-01 7.182763532075526758e-01
2.663316582914572739e-01 7.419306481487609739e-01
2.713567839195979992e-01 7.585856762970967226e-01
2.763819095477387244e-01 7.682833263253551204e-01
2.814070351758793942e-01 7.714623553237504039e-01
2.864321608040201195e-01 7.689406837034810094e-01
2.914572864321607892e-01 7.618661615458367509e-01
2.964824120603015145e-01 7.516406000722969383e-01
3.015075376884422398e-01 7.398246336210325680e-01
3.065326633165829096e-01 7.280324429047678736e-01
3.115577889447236348e-01 7.178254565040868007e-01
3.165829145728643046e-01 7.106130867435750398e-01
3.216080402010050299e-01 7.075667907911654675e-01
3.266331658291457551e-01 7.095517872076575472e-01
3.316582914572864249e-01 7.170790308909961164e-01
3.366834170854271502e-01 7.302787951615012929e-01
3.417085427135678199e-01 7.488964378910225594e-01
3.467336683417085452e-01 7.723104492954065980e-01
3.517587939698492705e-01 7.995723930573114258e-01
3.567839195979899403e-01 8.294675693959447926e-01
3.618090452261306655e-01 8.605939785980847301e-01
3.668341708542713353e-01 8.914554707405772938e-01
3.718592964824120606e-01 9.205630665537974933e-01
3.768844221105527859e-01 9.465367241401049236e-01
3.819095477386934556e-01 9.681987714936756140e-01
3.869346733668341809e-01 9.846502328409750815e-01
3.919597989949749062e-01 9.953225789095576648e-01
3.969849246231155759e-01 1.000000000000000000e+00
4.020100502512563012e-01 9.988108267752329184e-01
4.070351758793969710e-01 9.921906587196230864e-01
4.120603015075376963e-01 9.808234188326234726e-01
4.170854271356784215e-01 9.655692510751071600e-01
4.221105527638190913e-01 9.473893766920010728e-01
4.271356783919598166e-01 9.272774576584961181e-01
4.321608040201004863e-01 9.062047529429209103e-01
4.371859296482412116e-01 8.850828189586276151e-01
4.422110552763819369e-01 8.647434093570153246e-01
4.472361809045226066e-01 8.459314390543725137e-01
4.522613065326633319e-01 8.293042423973041588e-01
4.572864321608040017e-01 8.154295135545328588e-01
4.623115577889447270e-01 8.047755276495606180e-01
4.673366834170854522e-01 7.976902871189216482e-01
4.723618090452261220e-01 7.943704366520065729e-01
4.773869346733668473e-01 7.948251237424230897e-01
4.824120603015075170e-01 7.988433292638477123e-01
4.874371859296482423e-01 8.059746116890359469e-01
4.924623115577889676e-01 8.155321941099052951e-01
4.974874371859296374e-01 8.266239621502416979e-01
5.025125628140703071e-01 8.382119155842521208e-01
5.075376884422110324e-01 8.491950450377050430e-01
5.125628140703517577e-01 8.585057594842067097e-01
5.175879396984924830e-01 8.652069713536895135e-01
5.226130653266332082e-01 8.685764093518275608e-01
5.276381909547738225e-01 8.681667369947243529e-01
5.326633165829145478e-01 8.638340930533706663e-01
5.376884422110552730e-01 8.557328122072518362e-01
5.427135678391959983e-01 8.442792465780054600e-01
5.477386934673367236e-01 8.300918153709895275e-01
5.527638190954774489e-01 8.139169938792056858e-01
5.577889447236180631e-01 7.965516526781379891e-01
5.628140703517587884e-01 7.787711011221066792e-01
5.678391959798995137e-01 7.612697994022371573e-01
5.728643216080402389e-01 7.446185688229008948e-01
5.778894472361809642e-01 7.292388807645228122e-01
5.829145728643215785e-01 7.153920179616739539e-01
5.879396984924623037e-01 7.031790348727839923e-01
5.929648241206030290e-01 6.925467860778529161e-01
5.979899497487437543e-01 6.832959201037970276e-01
6.030150753768844796e-01 6.750884821266304181e-01
6.080402010050250938e-01 6.674552106692497322e-01
6.130653266331658191e-01 6.598051201411100353e-01
6.180904522613065444e-01 6.514418059519874182e-01
6.231155778894472697e-01 6.415914402884879131e-01
6.281407035175879949e-01 6.294462608379487456e-01
6.331658291457286092e-01 6.142245307219699191e-01
6.381909547738693345e-01 5.952439822721186102e-01
6.432160804020100597e-01 5.720015623027998597e-01
6.482412060301507850e-01 5.442489659118636691e-01
6.532663316582915103e-01 5.120519605542070973e-01
6.582914572864321245e-01 4.758224424786232643e-01
6.633165829145728498e-01 4.363155235917843267e-01
6.683417085427135751e-01 3.945890928064973435e-01
6.733668341708543004e-01 3.519291445927375528e-01
6.783919597989950256e-01 3.097494593473912872e-01
6.834170854271356399e-01 2.694778610658186691e-01
6.884422110552763652e-01 2.324426198713006320e-01
6.934673366834170904e-01 1.997715505108452749e-01
6.984924623115578157e-01 1.723134762879281745e-01
7.035175879396985410e-01 1.505878370109631770e-01
7.085427135678391553e-01 1.347642613124364341e-01
7.135678391959798805e-01 1.246706554719135829e-01
7.185929648241206058e-01 1.198261744698094350e-01
7.236180904522613311e-01 1.194943197434710086e-01
7.286432160804020564e-01 1.227510217928277081e-01
7.336683417085426706e-01 1.285624584666508197e-01
7.386934673366833959e-01 1.358671586460201974e-01
7.437185929648241212e-01 1.436565124705992957e-01
7.487437185929648464e-01 1.510473104671291866e-01
7.537688442211055717e-01 1.573397467591041987e-01
7.587939698492462970e-01 1.620548944956238246e-01
7.638190954773869112e-01 1.649473171728940979e-01
7.688442211055276365e-01 1.659912536427245178e-01
7.738693467336683618e-01 1.653423853145097877e-01
7.788944723618090871e-01 1.632809258833762267e-01
7.839195979899498123e-01 1.601448686274759836e-01
7.889447236180904266e-01 1.562639362634406226e-01
7.939698492462311519e-01 1.519046189557949900e-01
7.989949748743718771e-01 1.472345839032600801e-01
8.040201005025126024e-01 1.423110718664810925e-01
8.090452261306533277e-01 1.370934073719808910e-01
8.140703517587939420e-01 1.314753737534464229e-01
8.190954773869346672e-01 1.253298358482524966e-01
8.241206030150753925e-01 1.185562740328644227e-01
8.291457286432161178e-01 1.111220718060643431e-01
8.341708542713568431e-01 1.030902945609372540e-01
8.391959798994974573e-01 9.462977295976633674e-02
8.442211055276381826e-01 8.600682380122789961e-02
8.492462311557789079e-01 7.756115842132742244e-02
8.542713567839196331e-01 6.967086058460819631e-02
8.592964824120603584e-01 6.271245377226852824e-02
8.643216080402009727e-01 5.702201510299583637e-02
8.693467336683416979e-01 5.286227384041169292e-02
8.743718592964824232e-01 5.039904613124653737e-02
8.793969849246231485e-01 4.968861779361751635e-02
8.844221105527638738e-01 5.067612893862382534e-02
8.894472361809044880e-01 5.320383668788059711e-02
8.944723618090452133e-01 5.702738975601175098e-02
8.994974874371859386e-01 6.183788508267488299e-02
9.045226130653266639e-01 6.728738019049149144e-02
9.095477386934673891e-01 7.301559233167810581e-02
9.145728643216080034e-01 7.867564965484669104e-02
9.195979899497487287e-01 8.395694309569676217e-02
9.246231155778894539e-01 8.860337474042991046e-02
9.296482412060301792e-01 9.242564401648468986e-02
9.346733668341709045e-01 9.530668844255368866e-02
9.396984924623115187e-01 9.720000780292602227e-02
9.447236180904522440e-01 9.812131985467624495e-02
9.497487437185929693e-01 9.813475260531799582e-02
9.547738693467336946e-01 9.733546969913545177e-02
9.597989949748744198e-01 9.583112983734860812e-02
9.648241206030150341e-01 9.372478157144634170e-02
9.698492462311557594e-01 9.110160822274795955e-02
9.748743718592964846e-01 8.802134370434527844e-02
9.798994974874372099e-01 8.451724086593687124e-02
9.849246231155779352e-01 8.060133652718642905e-02
9.899497487437186605e-01 7.627463171281904930e-02
9.949748743718592747e-01 7.153992151427822355e-02
1.000000000000000000e+00 6.641455990613556737e-02

